All Paths Lead to Rome

All roads lead to Rome is the core idea of the puzzle game Roma. It is played on an $n \times n$ grid consisting of quadratic cells. Those cells are grouped into boxes of at most four neighboring cells and are either filled, or to be filled, with arrows pointing in cardinal directions. The goal of the game is to fill the empty cells with arrows such that each box contains at most one arrow of each direction and regardless where we start, if we follow the arrows in the cells, we will always end up in the special Roma-cell. In this work, we study the computational complexity of the puzzle game Roma and show that completing a Roma board according to the rules is an \NP-complete task, counting the number of valid completions is #Ptime-complete, and determining the number of preset arrows needed to make the instance \emph{uniquely} solvable is $\Sigma_2^P$-complete. We further show that the problem of completing a given Roma instance on an $n\times n$ board cannot be solved in time $\mathcal{O}\left(2^{{o}(n)}\right)$ under ETH and give a matching dynamic programming algorithm based on the idea of Catalan structures.

==> Reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 42
TITLE: All Paths Lead to Rome
AUTHORS: Kevin Goergen, Henning Fernau, Esther Oest and Petra Wolf

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
In this paper the authors study the computational complexity of a puzzle game called "Roma".
This reviewer doesn't think the game is particularly famous, but after trying it at https://www.janko.at/Raetsel/Roma/index.htm I can confirm it is "fun".

The game can be thought of as follows:
Given is the undirected n x n grid graph G=(V,E), along with a designated sink $t \in V$.
The goal is turning G into a DAG in which all vertices except t have outdegree exactly 1.
The constraints are that
(a) for some undirected edges, the direction to be used is not free to choose and is already given
(b) V is partitioned in connected components of size at most 4 (called boxes), and the direction of the (at most 4) edges leaving of any of these at most 4 vertices should be distinct (i.e., no two should go in south/west/east/north-ward direction)

The authors show that it is NP-complete to detect if this goal can be achieved by a reduction from Planar 3SAT.
While the structure of the reduction is natural, the gadgets take some technical effort.
The reduction additionally shows the counting version of the problem is #P hard, and that it cannot be solved in 2^{o(n)} time, assuming the exponential time hypothesis.
The authors give a matching 2^{O(n)} time algorithm based on dynamic programming with Catalan structures.

The paper could be considered for acceptance to FUN, but a weaker point may be that the puzzle game is not very well known and that the proofs are following the beaten path for a large part.

Comments for authors:

Maybe add a link to the website with the game early in the paper

l108: I don't think you need to prove this; maybe just call it an observation and omit the proof?
l274: O(4^{n^2} n^2) is a trivial run time, maybe mention this?
L298: Since the nxn-grid has treedepth treedepth O(n), possibly the polynomial space variants of cut-and-count from [a,b] could be used for solving this problem?

[a] Falko Hegerfeld, Stefan Kratsch: Solving Connectivity Problems Parameterized by Treedepth in Single-Exponential Time and Polynomial Space. STACS 2020: 29:1-29:16
[b] Jesper Nederlof, Michal Pilipczuk, Céline M. F. Swennenhuis, Karol Wegrzycki: Hamiltonian Cycle Parameterized by Treedepth in Single Exponential Time and Polynomial Space. WG 2020: 27-39



----------------------- REVIEW 2 ---------------------
SUBMISSION: 42
TITLE: All Paths Lead to Rome
AUTHORS: Kevin Goergen, Henning Fernau, Esther Oest and Petra Wolf

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
In this paper, the authors treat Rome which is a puzzle game. This game is played on $n \times n$ grid. One of the $n \times n$ cells on the grid is corresponding to Rome. Some of the other cells are preassigned arrows. What we want to do is to assign an arrow to a blank cell so that we can follow the arrow from any cell to reach Rome. (There are some restrictions on the arrows that can be assigned to a cell.)
In this paper, the authors analyzed the computational complexity to solve Rome.

Puzzles can be fun, but do not be surprised if they are intractable. They reduced the planar 3SAT to show the NP-completeness, but this is a common technique in many other puzzles, and their contribution was to create a suitable gadget for Rome. In summary, I weakly recommend not adopting this paper.

pros.
- The puzzle game Rome is FUN.
- The authors give both intractable and tractable results.
- Their reduction of the hardness result is parsimonious, that is, they show not only NP-completeness but also #P-completeness, etc.
- One of their algorithms is an exponential-time algorithm, but an FPT algorithm parameterized by the number of empty cells.

cons.
- The hardness result is not-that-surprising.
- While Rome is a puzzle on a grid, their reduced instance of hardness result is on polygons with holes. To improve the instances to be a grid, it seems enough by filling the cells on the outside or holes carefully, but I do not know whether the parsimoniousness can be preserved.
- They give two different algorithms, but those algorithms are not novel because they apply the basic technique of branching method and dynamic programming.

minor comments
What is difference between variable-gadget and literal-gadget?

Why is variable-gadget not sufficient for the gadget shown in the upper right of page 5?

How can the cell (6,3) of $\gamma$ in Clause 1 in Figure 9 reach to Rome when $\gamma$ is False?



----------------------- REVIEW 3 ---------------------
SUBMISSION: 42
TITLE: All Paths Lead to Rome
AUTHORS: Kevin Goergen, Henning Fernau, Esther Oest and Petra Wolf

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper is about a puzzle called ROMA. In this puzzle, we are given a grid where each cell can take one of four directions <, >, ∨, ∧. Some of the cells are empty and some are preassigned. There is also a unique special preassigned cell called the Roma-cell which contains a circle instead of a direction and corresponds to the final destination. The goal of this puzzle is to fill-in the remaining empty cells with a direction such that no matter which cell we start from, there is a unique path leading to the Roma cell. An important component of the puzzle is that the cells are contained into boxes, where each box contains up to four neighboring cells. The assignment of directions should not give two cells belonging in the same box the same direction. This is a fun puzzle. In fact I would have appreciated a link to a pool of puzzles available for playing.

The main result of the paper is that the puzzle is NP-hard via a reduction from planar 3-SAT. The reduction is parsimonious, proving hardness for the counting version. The reduction preserves the number of variables and clauses constructed implying an ETH lower bound of 2^{o(n)} (where n is the size of one dimension) when starting from general 3-SAT and using sparcification lemma together with the crossover gadgets of [31]. Last, because of the fact that filling-in one cell implies the assignment of a variable in the SAT formula, the same reduction proves that the fewest clues version of this puzzle is Σ_2-hard (see [18] for the definition of this problem).

There are also two algorithms mentioned (and described in the appendix of the paper): a (trivial) branching algorithm proving that the problem is FPT parameterized by the number of empty cells; b) a 2^{O(n)} matching dynamic programming algorithm.

On the plus side I really liked the puzzle, I think it is very appropriate for FUN. The reduction is not trivial, there is some nice gadgeteering involved in the constructions. I also appreciated the fact that the authors made the effort to find other implications of their reduction; especially the fewest clues version is very appropriate for such a puzzle and pertinent to FUN. Furthermore, the generalization to general graphs presented in the Discussion section is potentially interesting and could give a fun problem to work on for attendees while at FUN.

On the minus side, the presentation of the reduction lacks clarity. For example it took me a while to understand how the variable gadgets connect to the literals. Also, while I believe the authors that filling-in the holes between variables and clauses should be doable, there is not even rough details given about this in the paper. In terms of presentation, I have the following suggestions: explain more clearly which version of 3-SAT you are using for which reduction (for all but the ETH lower-bound, starting from planar 3-SAT should be sufficient, no?). Please explain more clearly how the straight-line and fanout gadgets are used in order to interconnect variables and literals (figure 9 by itself is not sufficient).

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

